JWST NIRCam+NIRSpec: Interstellar medium and stellar populations of young galaxies with rising star formation and evolving gas reservoirs

We present an interstellar medium and stellar population analysis of three spectroscopically confirmed $z>7$ galaxies in the ERO JWST NIRCam and JWST NIRSpec data of the SMACS J0723.3-7327 cluster. We use the Bayesian spectral energy distribution (SED) fitting code \texttt{Prospector} with a flexible star-formation history (SFH), a variable dust attenuation law, and a self-consistent model of nebular emission (continuum and emission lines). Importantly, we self-consistently fit both the emission line fluxes from JWST NIRSpec and the broad-band photometry from JWST NIRCam, taking into account slit-loss effects. We find that these three $z=7.6-8.5$ galaxies ($M_{\star}\approx10^{8}~M_{\odot}$) are young with rising SFHs and mass-weighted ages of $3-4$ Myr, though we find indications for underlying older stellar populations. The inferred gas-phase metallicities broadly agree with the direct metallicity estimates from the auroral lines. The galaxy with the lowest gas-phase metallicity ($\mathrm{Z}_{\rm gas}=0.06~\mathrm{Z}_{\odot}$) has a steeply rising SFH, is very compact ($<0.2~\mathrm{kpc}$) and has a high star-formation rate surface density ($\Sigma_{\rm SFR}\approx22~\mathrm{M}_{\odot}~\mathrm{yr}^{-1}~\mathrm{kpc}^{-2}$), consistent with rapid gas accretion. The two other objects with higher gas-phase metallicity show more complex multi-component morphologies on kpc scales, indicating that their recent increase in star-formation rate is driven by mergers or internal, gravitational instabilities. We discuss effects of assuming different SFH priors or only fitting the photometric data. Our analysis highlights the strength and importance of combining JWST imaging and spectroscopy for fully assessing the nature of galaxies at the earliest epochs.

==> authors.txt <==
Please add yourself to the list alphabetically (incl. ORCID and affiliation).

Alabi Adebusola \orcid{0000-0002-3475-587X}
Department of Astronomy and Astrophysics, University of California, Santa Cruz, 1156 High Street, Santa Cruz, CA 95064, USA

Stacey Alberts \orcid{0000-0002-8909-8782}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Santiago Arribas  \orcid{0000-0001-7997-1640}
Centro de Astrobiología, (CAB, CSIC–INTA), Departamento de Astrofísica, Cra. de Ajalvir Km. 4, 28850 – Torrejón de Ardoz, Madrid, Spain

Rachana Bhatawdekar \orcid{0000-0003-0883-2226}
European Space Agency, ESA/ESTEC, Keplerlaan 1, 2201 AZ Noordwijk, NL

Nina Bonaventura \orcid{0000-0001-8470-7094}
Cosmic Dawn Center, Niels Bohr Institute, University of Copenhagen, Rådmandsgade 62, 2200 Copenhagen N, Denmark

Rebecca A. A. Bowler
\orcid{0000-0003-3917-1678}
Jodrell Bank Centre for Astrophysics, Department of Physics and Astronomy, School of Natural Sciences, The University of Manchester, Manchester, M13 9PL, UK

Andrew J. Bunker
Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK

Alex J. Cameron \orcid{0000-0002-0450-7306}
Sub-department of Astrophysics, University of Oxford, Keble Road, Oxford OX1 3RH, United Kingdom

Mirko Curti \orcid{0000-0002-2678-2560}
Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK
Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK

Eiichi Egami \orcid{0000-0003-1344-9475}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Daniel Eisenstein \orcid{0000-0002-2929-3121}
Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA

Brenda Frye \orcid{0000-0003-1625-8009}
Department of Astronomy/Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Kevin Hainline \orcid{0000-0003-4565-8239}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Jakob M. Helton \author{0000-0003-4337-6211}
Steward Observatory, University of Arizona, 933 N. Cherry Ave., Tucson, AZ 85721, USA

Zhiyuan Ji \orcid{0000-0001-7673-2257}
University of Massachusetts Amherst, 710 North Pleasant Street, Amherst, MA 01003-9305, USA

Tobias J. Looser
Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK
Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK

Jianwei Lyu \orcid{0000-0002-6221-1829}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA


Michele Perna \orcid{0000-0002-0362-5941}
Centro de Astrobiología, (CAB, CSIC–INTA), Departamento de Astrofísica, Cra. de Ajalvir Km. 4, 28850 – Torrejón de Ardoz, Madrid, Spain

Timothy Rawle \orcid{0000-0002-7028-5588}
European Space Agency (ESA), ESA Office, Space Telescope Science Institute, 3700 San Martin Drive, Baltimore, MD 21218, USA

George Rieke
\orcid{0000-0003-2303-6519}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Marcia Rieke \orcid{0000-0002-7893-6170}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Aayush Saxena \orcid{0000-0001-5333-9970}
Department of Physics and Astronomy, University College London, Gower Street, London WC1E 6BT, UK

Lester Sandles \orcid{0000-0001-9276-7062}
Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK
Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK

Irene Shivaei \orcid{0000-0003-4702-7561}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Charlotte Simmonds \orcid{0000-0003-4770-7516}
Observatoire de Genève, Université de Genève, Chemin Pegasi 51, 1290 Versoix, Switzerland

Fengwu Sun \orcid{0000-0002-4622-6617}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Christopher N. A. Willmer \orcid{0000-0001-9262-9997}
Steward Observatory, University of Arizona, 933 N. Cherry Avenue, Tucson, AZ 85721, USA

Chris J. Willott \orcid{0000-0002-4201-7367}
NRC Herzberg, 5071 West Saanich Rd, Victoria, BC V9E 2E7, Canada

Joris Witstok \orcid{0000-0002-7595-121X}
Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, UK
Cavendish Laboratory, University of Cambridge, 19 JJ Thomson Avenue, Cambridge, CB3 0HE, UK



